On multiply-exponential write-once Turing machines

In this work we analyze the multiply-exponential complexity classes for write-once Turing machines, i.e. machines that can write to a given tape cell at most once. We show that $k$-DExpWOSpace = $k$-DExpWOTime = $k$-ExpTime and the nondeterministic counterpart. For alternating machines we show that $k$-AExpWOTime = $k$-AExpTime = $k-1$-ExpSpace.

==> write-once-higlights.txt <==
* We show that k-DExpWOSpace = k-DExpWOTime = k-ExpTime, where D WO denotes complexity classes for deterministic Turing machines which do not overwrite memory.
* We show that k-NExpWOSpace = k-NExpWOTime = k-NExpTime, where N WO denotes complexity classes for nondeterministic Turing machines which do not overwrite memory.
* We show that k-AExpWOTime = k-AExpTime = k-1-ExpSpace., where D WO denotes running time for alternating Turing machines which do not overwrite memory.

